MaTIC: a Mathematical Theory of Inferential Communication

The arrival of Immersive Virtual and Augmented Reality hardware to the consumer market suggests seamless multi-modal communication between human participants and autonomous interactive characters is an achievable goal in the near future. This possibility is further reinforced by the rapid improvements in the automated analysis of speech, facial expressions and body language, as well as improvements in character animation and speech synthesis techniques. However, we do not have a formal theory that allows us to compare, on one side, interactive social scenarios among human users and autonomous virtual characters and, on the other side, pragmatic inference mechanisms as they occur in non-mediated communication. Grices' and Sperbers' model of inferential communication does explain the nature of everyday communication through cognitive mechanisms that support spontaneous inferences performed in pragmatic communication. However, such a theory is not based on a mathematical framework with a precision comparable to classical information theory. To address this gap, in this article we introduce a Mathematical Theory of Inferential Communication (MaTIC). MaTIC formalises some assumptions of inferential communication, it explores its theoretical consequences and outlines the practical steps needed to use it in different application scenarios.

==> MaTIC - Inferential Communication Theory - OUT/abstract_submitted.txt <==
The arrival of Immersive Virtual and Augmented Reality solutions to the consumer market suggests seamless  multi-modal communication between human participants and autonomous interactive characters is an achievable goal in the near future. This possibility is further reinforced by the rapid improvements in the automated analysis of speech, facial expressions and body language, as well as improvements in character animation and speech synthesis techniques. However, we do not have a formal theory that allows us to compare, on one side, interactive social scenarios among human users and  autonomous virtual characters and, on the other side, pragmatic inference mechanisms as they occur in non-mediated communication.  Grices' and Sperbers'  inferential model of communication do explain the nature of everyday communication through cognitive mechanisms that support spontaneous inferences performed in pragmatic  communication. However, such a theory is not based on  a mathematical framework with a precision comparable to classical information theory. To address this gap, in this article we introduce a mathematical model that formalizes some mechanisms of  inferential communication. We also explore the practical use of such a formalism in different scenarios.

A key assumption of Shannon's mathematical theory of communication \cite[]{shannon48} was that communication was limited to random samples from a finite set of symbols, such as for example the alphabet, or zeros and ones. As Shannon, stated: \textit{Frequently the messages have meaning; that is they refer to or are correlated according to some system with certain physical or conceptual entities. These semantic aspects of communication are irrelevant to the engineering problem.} However, modern communication have obviated this limitation. It is common in modern communication systems to interact with chat-bots, virtual assistants, and different sorts of conversational agents. More dramatically, modern virtual reality systems enable us to capture, stream and render full three dimensional representations of human actors, across the audio and the visual domains. Alternatively, such performances can also be created with digital production tools, on a labor-intensive practice by character-animation specialists. We can therefore create, store and replay virtual performances of cartoon or realistic characters. Moreover, we can do so using Virtual or Augmented Reality headsets, thus recreating a communication scenario that, despite being technologically mediated, can be quite similar to spontaneous natural communication.

For such a communication scenario to match our expectations,  artificial cognitive agents must infer (or appear to infer) the meaning of a certain message and, from a combination (or an abstract representation) of previously recorded performances, generate a response that is appropriate to the message received, and that is (or appears to be) aligned with the communication intentions of the cognitive agent.  Several techniques can be adapted for this purpose, either from natural language processing, or from artificial intelligence literature focused on video game characters.  These techniques, though, are often in stark contrast with the way such mechanisms seem to occur in humans. However, we lack a communication theory comparable to the precision of Shannon's work to characterize precisely their differences, as well as to quantify the benefits and drawbacks of the different existing approaches.

In this article we introduce a mathematical model to address this gap. The article is structured as follows.
After this introduction, in section 2  we review how inferential communication is characterized in cognitive pragmatics and review general cognitive principles from cognitive psychology and linguistics literature.  We review notions such as predication, natural categories, conceptual metaphors, and competence acquisition. 

Section 3 reviews how cognitive and computational neurosciences characterize the embodiment of such principles. We review the concept of massive modularity as a cognitive organization principle and discuss how such functional modules inter-relate in inhibitory and excitatory networks. 
In section 4 we summarize the previous picture in  a formal construct called the general cognitive module (GCM). To illustrate the generality of a GCM we show how well-known computational models for autonomous agents can be interpreted as particular cases of such a construct. 

In section 5 we introduce a second formal construct called Language Logic (Llogic). It is a generalization of possibility logic over partially ordered events. We discuss how such a formalism may be useful to relate the occurrence of events in non-stationary processes, a case that Shannon's theory explicitly avoided. 
We also argue it can be used to characterize how  inferential agents using a network of GCM can process the actions of other  agents and interpret them. 

In section 6 we introduce  three cognitive principles for inferential communication that we label I, S and T. We  interpret these principles as mechanisms that shape the way  the topology of connections among GCM is reinforced, as well as the response of specific GCMs, according to performance measures in recurrent networks of GCMs. We argue such mechanisms can be used to formalize the notion of \emph{competence acquisition}, as characterized in humans, and propose they may be used to interpret and study,  from a computational perspective, the existence of cognitive constructs such as conceptual metaphors, as well as specific characteristics of competence acquisition in kids. We also argue this  ultimately improves the inferential skills of the agent and  discuss specific computational architectures that might be interpreted as partial validations of such an idea.

Section 7 reviews the three constructs introduced  from a foundational or philosophical perspective.
 We show that a particular case of such a formalism, based on  binary logic, results in an axiomatic construction that will be  rather familiar to the mathematically inclined reader and discuss how it can help address some philosophical debates on the foundations of mathematics and embodied cognition as depicted in cognitive sciences.
Finally, in section 8 we discuss whether such a model adapts information theory to characterize information exchanges between two inferential agents and discuss its implications in a broader philosophical perspective.  We also outline future research directions, both theoretical and practical, particularly  on the use of the model introduced  to implement more convincing artificial agents. 

The reader should also be aware that although the article targets a general scientific audience interested in cognitive sciences and virtual reality, some sections  do require a stronger  mathematical training. 

==> abstract_submitted.txt <==
The arrival of Immersive Virtual and Augmented Reality solutions to the consumer market suggests seamless  multi-modal communication between human participants and autonomous interactive characters is an achievable goal in the near future. This possibility is further reinforced by the rapid improvements in the automated analysis of speech, facial expressions and body language, as well as improvements in character animation and speech synthesis techniques. However, we do not have a formal theory that allows us to compare, on one side, interactive social scenarios among human users and  autonomous virtual characters and, on the other side, pragmatic inference mechanisms as they occur in non-mediated communication.  Grices' and Sperbers'  inferential model of communication do explain the nature of everyday communication through cognitive mechanisms that support spontaneous inferences performed in pragmatic  communication. However, such a theory is not based on  a mathematical framework with a precision comparable to classical information theory. To address this gap, in this article we introduce a mathematical model that formalizes some mechanisms of  inferential communication. We also explore the practical use of such a formalism in different scenarios.

A key assumption of Shannon's mathematical theory of communication \cite[]{shannon48} was that communication was limited to random samples from a finite set of symbols, such as for example the alphabet, or zeros and ones. As Shannon, stated: \textit{Frequently the messages have meaning; that is they refer to or are correlated according to some system with certain physical or conceptual entities. These semantic aspects of communication are irrelevant to the engineering problem.} However, modern communication have obviated this limitation. It is common in modern communication systems to interact with chat-bots, virtual assistants, and different sorts of conversational agents. More dramatically, modern virtual reality systems enable us to capture, stream and render full three dimensional representations of human actors, across the audio and the visual domains. Alternatively, such performances can also be created with digital production tools, on a labor-intensive practice by character-animation specialists. We can therefore create, store and replay virtual performances of cartoon or realistic characters. Moreover, we can do so using Virtual or Augmented Reality headsets, thus recreating a communication scenario that, despite being technologically mediated, can be quite similar to spontaneous natural communication.

For such a communication scenario to match our expectations,  artificial cognitive agents must infer (or appear to infer) the meaning of a certain message and, from a combination (or an abstract representation) of previously recorded performances, generate a response that is appropriate to the message received, and that is (or appears to be) aligned with the communication intentions of the cognitive agent.  Several techniques can be adapted for this purpose, either from natural language processing, or from artificial intelligence literature focused on video game characters.  These techniques, though, are often in stark contrast with the way such mechanisms seem to occur in humans. However, we lack a communication theory comparable to the precision of Shannon's work to characterize precisely their differences, as well as to quantify the benefits and drawbacks of the different existing approaches.

In this article we introduce a mathematical model to address this gap. The article is structured as follows.
After this introduction, in section 2  we review how inferential communication is characterized in cognitive pragmatics and review general cognitive principles from cognitive psychology and linguistics literature.  We review notions such as predication, natural categories, conceptual metaphors, and competence acquisition. 

Section 3 reviews how cognitive and computational neurosciences characterize the embodiment of such principles. We review the concept of massive modularity as a cognitive organization principle and discuss how such functional modules inter-relate in inhibitory and excitatory networks. 
In section 4 we summarize the previous picture in  a formal construct called the general cognitive module (GCM). To illustrate the generality of a GCM we show how well-known computational models for autonomous agents can be interpreted as particular cases of such a construct. 

In section 5 we introduce a second formal construct called Language Logic (Llogic). It is a generalization of possibility logic over partially ordered events. We discuss how such a formalism may be useful to relate the occurrence of events in non-stationary processes, a case that Shannon's theory explicitly avoided. 
We also argue it can be used to characterize how  inferential agents using a network of GCM can process the actions of other  agents and interpret them. 

In section 6 we introduce  three cognitive principles for inferential communication that we label I, S and T. We  interpret these principles as mechanisms that shape the way  the topology of connections among GCM is reinforced, as well as the response of specific GCMs, according to performance measures in recurrent networks of GCMs. We argue such mechanisms can be used to formalize the notion of \emph{competence acquisition}, as characterized in humans, and propose they may be used to interpret and study,  from a computational perspective, the existence of cognitive constructs such as conceptual metaphors, as well as specific characteristics of competence acquisition in kids. We also argue this  ultimately improves the inferential skills of the agent and  discuss specific computational architectures that might be interpreted as partial validations of such an idea.

Section 7 reviews the three constructs introduced  from a foundational or philosophical perspective.
 We show that a particular case of such a formalism, based on  binary logic, results in an axiomatic construction that will be  rather familiar to the mathematically inclined reader and discuss how it can help address some philosophical debates on the foundations of mathematics and embodied cognition as depicted in cognitive sciences.
Finally, in section 8 we discuss whether such a model adapts information theory to characterize information exchanges between two inferential agents and discuss its implications in a broader philosophical perspective.  We also outline future research directions, both theoretical and practical, particularly  on the use of the model introduced  to implement more convincing artificial agents. 

The reader should also be aware that although the article targets a general scientific audience interested in cognitive sciences and virtual reality, some sections  do require a stronger  mathematical training. 
